Ratatoskr: An open-source framework for in-depth power, performance and area analysis in 3D NoCs

We introduce ratatoskr, an open-source framework for in-depth power, performance and area (PPA) analysis in NoCs for 3D-integrated and heterogeneous System-on-Chips (SoCs). It covers all layers of abstraction by providing a NoC hardware implementation on RT level, a NoC simulator on cycle-accurate level and an application model on transaction level. By this comprehensive approach, ratatoskr can provide the following specific PPA analyses: Dynamic power of links can be measured within 2.4% accuracy of bit-level simulations while maintaining cycle-accurate simulation speed. Router power is determined from RT level synthesis combined with cycle-accurate simulations. The performance of the whole NoC can be measured both via cycle-accurate and RT level simulations. The performance of individual routers is obtained from RT level including gate-level verification. The NoC area is calculated from RT level. Despite these manifold features, ratatoskr offers easy two-step user interaction: First, a single point-of-entry that allows to set design parameters and second, PPA reports are generated automatically. For both the input and the output, different levels of abstraction can be chosen for high-level rapid network analysis or low-level improvement of architectural details. The synthesize NoC model reduces up to 32% total router power and 3% router area in comparison to a conventional standard router. As a forward-thinking and unique feature not found in other NoC PPA-measurement tools, ratatoskr supports heterogeneous 3D integration that is one of the most promising integration paradigms for upcoming SoCs. Thereby, ratatoskr lies the groundwork to design their communication architectures.

==> arxiv - work on this/data/VCusage.csv <==
vcusage,local,east,west,north,south,up,down
1,230000,195000,192000,197200,195000,290000,0
2,175000,160000,157000,141000,140000,100000,0
3,0,65000,66000,74300,75000,2000,0
4,0,35000,35000,29400,30000,0,0
5,0,6000,6200,3680,4000,0,0


==> arxiv - work on this/data/performance/performance.csv <==
inj, booksim, noxim, rata,booksimstd,noximstd,ratastd
0.01,2.23,4.01,5.24,0.019321835661586,0.038311588035186,0.04
0.015,3.585,4.02,7.31,0.026352313834737,0.021499353995463,0.041041983924324
0.02,4.885,4.07,7.395,0.056015870766933,0.06045200116162,0.03240370349204
0.025,6.13,4.06,7.46,0.044221663871405,0.049933288829531,0.151525575399007
0.03,7.265,4.03,7.57,0.041633319989323,0.024944382578493,0.090774445743282
0.035,8.615,4.03,7.67,0.046200048100023,0.033065591380366,0.185858369016123
0.04,9.78,4.03,7.72,0.069610024820823,0.047853944456022,0.050815570667092
0.045,11.025,4.09,7.815,0.06397916327472,0.065828058860438,0.038064273129654
0.05,12.34,4.03,7.855,0.087362590519182,0.027162065049951,0.049486249493055
0.055,13.52,4.03,7.95,0.109691486553069,0.032249030993194,0.591308342200206
0.06,14.6,4.03,8.035,0.118396696650615,0.027808871486152,0.259206052741401
0.065,16.005,4.03,8.075,0.125095519059992,0.042739521132866,0.063104851019729
0.07,17.68,4.02,8.145,0.225349111873604,0.029981475762358,0.32731907640371
0.075,18.57,4.11,8.265,0.254700259564498,0.071523112037687,0.653051810093707
0.08,19.725,4.05,8.545,0.194981480602076,0.066005050311826,0.10667187487285


==> arxiv - work on this/data/router/urandPerformance/results.csv <==
inj,flitLat,packetLat,flitLatStd,packetLatStd
0.01,14.3763125,24.18825,0.01964598798101021,0.02118814527040989
0.015,15.075,25.282625,0.01989660775107157,0.023326152168756734
0.02,15.893375,26.518874999999998,0.017283934013990896,0.02290435275226099
0.025,16.855562499999998,28.0493125,0.025823847384733145,0.03529822720406801
0.03,18.1081875,30.0039375,0.0305618609340138,0.04428242985372455
0.035,19.808875,32.5083125,0.04358881020399593,0.06163979918648325
0.04,21.5976875,35.019375,0.04333549173310474,0.05923879113385107
0.045,24.7364375,39.17375,0.08881368753604366,0.11523861115095123
0.05,28.6840625,44.0540625,0.08583375556125956,0.09570688895659461
0.055,36.505375,53.0890625,0.10951077287189566,0.11676229525728818
0.06,66.0804375,85.026,0.4586038552975213,0.4831512444359409
0.065,84.7094375,104.914125,0.5632773482874577,0.5907333233998239
0.07,98.45318750000001,119.396625,0.4157540166297242,0.43063541351704915
0.075,109.99562499999999,131.50831250000002,0.27701869860173695,0.28923059977075044
0.08,110.07124999999999,131.5933125,0.3883823019912218,0.4031229215062702


==> arxiv - work on this/data/size03/performance.csv <==
size, booksim, noxim, rata,booksimstd,noximstd,ratastd
4,7.335,4.015,7.555,0.053789714010518,0.024608038433722,0.044584501542327
5,14.27,6.685,12.595,0.273666463662125,0.026853512081497,0.147044966667418
6,24.39,9.99,19.955,0.222760459288048,0.133370828061378,0.08498365855988
7,38.95,13.915,29.44,0.243559255851859,0.062574400161372,0.088223201785775
8,57.355,18.6,42.53,0.412876091178293,0.100973043707494,0.170359097855743
9,84.94,24.35,58.68,0.58702261928784,0.163924101678524,3.1940467192019
10,118.53,30.605,78.555,0.791429087158161,0.117515956363381,0.656796941392258


==> data/VCusage.csv <==
vcusage,local,east,west,north,south,up,down
1,230000,195000,192000,197200,195000,290000,0
2,175000,160000,157000,141000,140000,100000,0
3,0,65000,66000,74300,75000,2000,0
4,0,35000,35000,29400,30000,0,0
5,0,6000,6200,3680,4000,0,0


==> data/performance/performance.csv <==
inj, booksim, noxim, rata,booksimstd,noximstd,ratastd
0.01,2.23,4.01,5.24,0.019321835661586,0.038311588035186,0.04
0.015,3.585,4.02,7.31,0.026352313834737,0.021499353995463,0.041041983924324
0.02,4.885,4.07,7.395,0.056015870766933,0.06045200116162,0.03240370349204
0.025,6.13,4.06,7.46,0.044221663871405,0.049933288829531,0.151525575399007
0.03,7.265,4.03,7.57,0.041633319989323,0.024944382578493,0.090774445743282
0.035,8.615,4.03,7.67,0.046200048100023,0.033065591380366,0.185858369016123
0.04,9.78,4.03,7.72,0.069610024820823,0.047853944456022,0.050815570667092
0.045,11.025,4.09,7.815,0.06397916327472,0.065828058860438,0.038064273129654
0.05,12.34,4.03,7.855,0.087362590519182,0.027162065049951,0.049486249493055
0.055,13.52,4.03,7.95,0.109691486553069,0.032249030993194,0.591308342200206
0.06,14.6,4.03,8.035,0.118396696650615,0.027808871486152,0.259206052741401
0.065,16.005,4.03,8.075,0.125095519059992,0.042739521132866,0.063104851019729
0.07,17.68,4.02,8.145,0.225349111873604,0.029981475762358,0.32731907640371
0.075,18.57,4.11,8.265,0.254700259564498,0.071523112037687,0.653051810093707
0.08,19.725,4.05,8.545,0.194981480602076,0.066005050311826,0.10667187487285


==> data/router/urandPerformance/results.csv <==
inj,flitLat,packetLat,flitLatStd,packetLatStd
0.01,14.3763125,24.18825,0.01964598798101021,0.02118814527040989
0.015,15.075,25.282625,0.01989660775107157,0.023326152168756734
0.02,15.893375,26.518874999999998,0.017283934013990896,0.02290435275226099
0.025,16.855562499999998,28.0493125,0.025823847384733145,0.03529822720406801
0.03,18.1081875,30.0039375,0.0305618609340138,0.04428242985372455
0.035,19.808875,32.5083125,0.04358881020399593,0.06163979918648325
0.04,21.5976875,35.019375,0.04333549173310474,0.05923879113385107
0.045,24.7364375,39.17375,0.08881368753604366,0.11523861115095123
0.05,28.6840625,44.0540625,0.08583375556125956,0.09570688895659461
0.055,36.505375,53.0890625,0.10951077287189566,0.11676229525728818
0.06,66.0804375,85.026,0.4586038552975213,0.4831512444359409
0.065,84.7094375,104.914125,0.5632773482874577,0.5907333233998239
0.07,98.45318750000001,119.396625,0.4157540166297242,0.43063541351704915
0.075,109.99562499999999,131.50831250000002,0.27701869860173695,0.28923059977075044
0.08,110.07124999999999,131.5933125,0.3883823019912218,0.4031229215062702


==> data/size03/performance.csv <==
size, booksim, noxim, rata,booksimstd,noximstd,ratastd
4,7.335,4.015,7.555,0.053789714010518,0.024608038433722,0.044584501542327
5,14.27,6.685,12.595,0.273666463662125,0.026853512081497,0.147044966667418
6,24.39,9.99,19.955,0.222760459288048,0.133370828061378,0.08498365855988
7,38.95,13.915,29.44,0.243559255851859,0.062574400161372,0.088223201785775
8,57.355,18.6,42.53,0.412876091178293,0.100973043707494,0.170359097855743
9,84.94,24.35,58.68,0.58702261928784,0.163924101678524,3.1940467192019
10,118.53,30.605,78.555,0.791429087158161,0.117515956363381,0.656796941392258

